Stabilizing Deep Reconstruction Operators with Contractive Anchoring

Pretrained deep denoisers can be used to solve a wide range of model-based image reconstruction tasks via Plug-and-Play (PnP) and Regularization-by-Denoising (RED) algorithms, without retraining per task. These denoisers are trained only for single-step denoising. Using them as Image Reconstruction (IR) regularizers in an iterative process can destabilize reconstruction. A common failure mode is the peak-and-collapse behaviour: metrics such as PSNR improve for early iterations and then abruptly degrade, making these algorithms unreliable in practice. We propose a data-driven stabilization framework that (i) formalizes this instability of any IR operator through a local quantity and (ii) prevents collapse by regularizing this quantity adaptively, requiring no retraining or modification of the given pretrained network. Our key idea is to control the potentially unstable IR operator with a contractive operator whose stable iterates act as an anchor and prevent collapse. We further introduce an efficient family of trainable contractive operators that serve as strong anchors while remaining lightweight. Extensive experiments across proximal algorithms, denoiser architectures, noise levels, and imaging tasks show consistent, collapse-free performance and improved reliability of PnP and RED reconstruction.

==> figures/gc/psnrs_ccd.csv <==
k,clean,uniform,normal,observed,transpose,zeros,ones
0,inf,7.060990978751283,-1.6701430720799997,15.36183260375044,15.684198739305874,3.357775908991232,5.758612065788615
1,38.79476212328312,11.693661720437662,1.5183540130765063,18.80899849364504,19.208124381269307,17.273343223974294,17.896950812727514
2,35.40637070248297,13.315767123352025,2.6316672201527185,20.68642917360452,21.028614389657637,20.76476257679118,20.788557949631933
3,33.72674428178055,14.591396540595047,3.49109357984935,21.925888509211045,22.210454984651488,22.06884040869996,22.07012081036782
4,32.67029791698565,15.754587142919709,4.237558732392029,22.839339372997426,23.073482327517503,22.97218572178216,22.972007935958874
5,31.91944543614964,16.864312780052057,4.916616719959855,23.54831607974207,23.740058494883872,23.66219238671685,23.66184743874442
6,31.346279430992507,17.944435541360214,5.55230597594345,24.11389763967496,24.27079340138484,24.208835743197127,24.208475642888416
7,30.88907559089676,19.00223295409048,6.159376710150118,24.57305504527624,24.70175076816142,24.651361020810786,24.651016782338544
8,30.51280244371766,20.032716751804536,6.747667346753463,24.950794559590666,25.05682359484403,25.01520939658892,25.01488659639257
9,30.19643683557032,21.01985290297592,7.324144724543934,25.264953936386316,25.352845914046984,25.318040421142143,25.31773994660745
10,29.926071126720306,21.93859689767501,7.893942963721622,25.528883989793915,25.602227737069327,25.572813424482995,25.572536050075996
11,29.69227615870667,22.760651305920025,8.460971388690867,25.75249863057666,25.814202020695905,25.789130427892275,25.788879669264134
12,29.48817865019076,23.466075050212364,9.028378662756715,25.94352472613847,25.995837572939397,25.97430549064782,25.97407935460028
13,29.308698223217785,24.054799530496133,9.598710748176687,26.107869665052974,26.152503149753528,26.133897973417614,26.13369108025313
14,29.1499166213999,24.546024319844765,10.174063053359916,26.250204209966405,26.288554077202964,26.27236989423576,26.272182238647517
15,29.00867797622137,24.963438165960824,10.756231019769425,26.374226951871023,26.40738922416756,26.39324283563516,26.393073801638923
16,28.88241814424116,25.323676821535702,11.346708615046548,26.482867612631647,26.51175568581725,26.4993325335014,26.49918155742749
17,28.769064948272124,25.635828275661822,11.946750081306517,26.578541428065225,26.60383682257613,26.59288536364755,26.59274784447358
18,28.66691127117707,25.904756130831995,12.557271594900062,26.66314371150726,26.685409073729307,26.67571884656503,26.67559500607437
19,28.574576138729768,26.134255984392304,13.1789082506791,26.738263128586407,26.757992106076752,26.74938747170128,26.749274956027644
20,28.49085286982685,26.32805120326569,13.811843658639084,26.80523453026023,26.822774271874103,26.815107826852447,26.81500707871361
21,28.41477005927168,26.490341120285883,14.455717654968591,26.86512817500923,26.8807879996858,26.87393857660012,26.873848135183657
22,28.345491284193024,26.62544696545055,15.109436776038276,26.918811234948237,26.93284533819223,26.92671383943552,26.926633194646502
23,28.2822496864732,26.737724107942068,15.770959288529964,26.967044694956414,26.97966835741334,26.974162588785823,26.97409193653865
24,28.2244165300424,26.831153399153727,16.43723481451661,27.010507255059515,27.02190454603155,27.016949683336357,27.016885720075933
25,28.171472277468983,26.909281794515284,17.103923617215862,27.049777041493037,27.060089660663223,27.055625267373355,27.055567824458848
26,28.122937496725637,26.975050129134267,17.76542265497425,27.08533758132119,27.09468533207681,27.09064950483345,27.09059772850001
27,28.078391780346724,27.03078774897048,18.415032171135422,27.11758911022529,27.126086189898587,27.12243432720006,27.12238762473795
28,28.037459933774564,27.078419427024617,19.045670274147707,27.146898767243947,27.15464369627528,27.15133502781372,27.15129415655062
29,27.99977749727335,27.119452286234367,19.65087749725007,27.173595750259377,27.18066841752437,27.17766182685088,27.177623341556497
30,27.96505763170217,27.15510386435541,20.226162723163977,27.19795276573384,27.20441148636301,27.201674671612007,27.201640017157203
31,27.933059135261075,27.18628300757993,20.77002668398036,27.220202411747184,27.226115003419103,27.22362128915732,27.223591409858077
32,27.9035362422594,27.213750455062005,21.28415408627226,27.240566104160592,27.24599601882517,27.243713685274837,27.24368498577252
33,27.87627321225484,27.2380812280362,21.7724012400262,27.25923011494969,27.264224710309072,27.262140561114222,27.262115625268585
34,27.851099385383545,27.25971178681324,22.23917046190876,27.276354291318157,27.280957189079235,27.2790460850147,27.279023448908237
35,27.82783540820786,27.279044594771197,22.688326558200444,27.292088205929502,27.29633776300248,27.29458616500693,27.29456622749641
36,27.806327620423275,27.29640626874316,23.122118877029404,27.306564676244378,27.310488817438777,27.30887936882765,27.308860637935325
37,27.78641751785479,27.31204264698461,23.541219086682176,27.31989632920204,27.32352104652596,27.322039839649072,27.322023675654258
38,27.76796985276741,27.32617594473844,23.944999413834957,27.332177785032453,27.33553434288413,27.3341725028195,27.334156513672102
39,27.750851903638683,27.33899758475534,24.33192106147105,27.343513848608406,27.34662602135144,27.34537009088871,27.345354165708912
40,27.73494857309425,27.35065966129298,24.699619146672177,27.353983253414317,27.356871827267227,27.355714086516887,27.3556998701621
41,27.720174203214,27.36130052215552,25.045610316179125,27.363671127251163,27.36635844154069,27.36528917142628,27.365275800582125
42,27.70643474751055,27.371041431985397,25.36760451050261,27.372646305471505,27.37514481571945,27.37415675708575,27.374146117350108
43,27.6936484720424,27.379962757053203,25.663686300574856,27.380964531243475,27.383290061345903,27.382376737502256,27.38236652462352
44,27.68172993237881,27.38815024343786,25.932710320435653,27.388679220074955,27.3908449065565,27.390000147953224,27.389991913429025
45,27.670623792847948,27.39569246429091,26.17400668376104,27.39584101969948,27.397855282889992,27.39707252969453,27.397064315003217
46,27.660264934852687,27.40263724867297,26.38742278457744,27.402489288971637,27.404364084700504,27.40363756946925,27.40363062319241
47,27.65059897806084,27.40904089967173,26.57350525734381,27.408666817619157,27.41041919272773,27.409744872520044,27.40973878787419
48,27.64157393620458,27.41496337764138,26.73360911014532,27.414412381826224,27.41604594061681,27.415422862265835,27.415417818910477
49,27.633144096616427,27.420445508501476,26.86962789385696,27.41974491059101,27.421276621576904,27.420697310509084,27.42069133501213
50,27.625266782911467,27.42551902416079,26.98384824200086,27.42471295457053,27.42614365511185,27.425605847435055,27.425601895463465
51,27.617905679134772,27.43022532525016,27.0786513884152,27.42933760323958,27.43068159109408,27.430179770403072,27.430175077380543
52,27.611017150096213,27.434591800090764,27.15647733868833,27.433649406889906,27.434906425571395,27.43444229151036,27.434437463034342
53,27.60456428524312,27.43865817135243,27.219767251803404,27.437671860486432,27.438847768157256,27.43841335077555,27.438408878654634
54,27.59852139964813,27.44244210154892,27.270823795219044,27.44142583053028,27.44252344864111,27.44212079197146,27.4421167853324
55,27.592852839322045,27.445962416695032,27.31179573305626,27.444929200833265,27.44596061718618,27.44558403946143,27.445581778665687
56,27.5875473833078,27.449245871601327,27.344566572674488,27.448204982549484,27.44916960568113,27.44881953353061,27.448814974508643
57,27.582572704775853,27.45231001537874,27.370775002393287,27.451267189204277,27.452173862605044,27.45184701707768,27.45184391419996
58,27.577915583982488,27.455173243251306,27.391723278141097,27.45412972817577,27.454982895808477,27.454678892204964,27.45467499904594
59,27.57354758168705,27.45784802409784,27.408465316454624,27.45681254369005,27.45761299516421,27.45732906778042,27.45732623191358
60,27.569445018634934,27.46035295110889,27.42187959356116,27.459328378275178,27.460077933605337,27.459815390172302,27.45980933671932
61,27.56559293434172,27.462688579703205,27.43269491791853,27.461685549477547,27.462388845818182,27.46213899072288,27.462136787621297
62,27.561981879739484,27.464878539675205,27.441438538874515,27.46389188061912,27.464556438104964,27.464324844722032,27.46432128076256
63,27.55859338128401,27.466924953098445,27.44854579664737,27.465957360455327,27.466588051691616,27.466370826487303,27.466367709135863
64,27.55541444510488,27.468841608776252,27.454360027247134,27.46790018212228,27.468495500417355,27.46829071120833,27.46828782042208
65,27.55242608049797,27.47064113841966,27.459160616885164,27.46972390471276,27.47028318792757,27.47009141805908,27.47008835344737
66,27.549614170054824,27.472325812513677,27.46314875612822,27.47143612051419,27.471963287352477,27.4717832343909,27.47178173806526
67,27.5469737385516,27.473910605754813,27.46651518544627,27.47304748296227,27.47354281979508,27.473373269964227,27.47337135592693
68,27.544485870781767,27.475400096762502,27.469369500243303,27.47456082649736,27.475022420856234,27.474866562826968,27.4748642373483
69,27.54214444045914,27.476795722969698,27.471818767106303,27.47598028531192,27.476421857798577,27.476272440709213,27.47627150137476
70,27.53994147421043,27.478103650419023,27.473942774992985,27.47731966172964,27.47773172919557,27.477592420267275,27.477591879777695
71,27.53786262189412,27.47933983669241,27.475814018958125,27.47857589301273,27.47896912829015,27.478836960038976,27.478835377599587
72,27.535904292013917,27.480498516997788,27.477462016491604,27.479761272280072,27.4801256941454,27.48000251355497,27.48000156812566
73,27.534056747854265,27.481589543342523,27.47892695128761,27.480873150838963,27.48122081628928,27.481104146081822,27.481102014026565
74,27.53232017966042,27.48261694085145,27.48023505254796,27.4819215452367,27.48224803337224,27.482138234827698,27.482138643083047
75,27.530678949995465,27.48358286723715,27.481425434758297,27.48290709282532,27.483217645193903,27.48311678265031,27.48311479361325
76,27.52913239276348,27.48449511693742,27.48249841644304,27.483840228315657,27.484132982301617,27.484035448569657,27.484035853631603
77,27.52766897910359,27.48534980664633,27.48348165489045,27.48471575109985,27.48499132347659,27.48490179462224,27.484901256296176
78,27.52629404738994,27.486156790286973,27.484389032974697,27.485544037146298,27.485801265901685,27.485715430469064,27.48571556505043
79,27.52499207370988,27.48691262579345,27.485235793387268,27.486318689313848,27.4865667480417,27.48648678665907,27.48648637705667
80,27.52376158331532,27.487626837443266,27.48601770189492,27.487054572865667,27.48728629978513,27.48721014258157,27.48721052995037
81,27.522600877421997,27.48829960311704,27.486749118406365,27.48774296462935,27.487966149220515,27.48789522589572,27.487896598466868

